Clustering-Based Quantisation for PDE-Based Image Compression

Finding optimal data for inpainting is a key problem in the context of partial differential equation based image compression. The data that yields the most accurate reconstruction is real-valued. Thus, quantisation models are mandatory to allow an efficient encoding. These can also be understood as challenging data clustering problems. Although clustering approaches are well suited for this kind of compression codecs, very few works actually consider them. Each pixel has a global impact on the reconstruction and optimal data locations are strongly correlated with their corresponding colour values. These facts make it hard to predict which feature works best. In this paper we discuss quantisation strategies based on popular methods such as k-means. We are lead to the central question which kind of feature vectors are best suited for image compression. To this end we consider choices such as the pixel values, the histogram or the colour map. Our findings show that the number of colours can be reduced significantly without impacting the reconstruction quality. Surprisingly, these benefits do not directly translate to a good image compression performance. The gains in the compression ratio are lost due to increased storage costs. This suggests that it is integral to evaluate the clustering on both, the reconstruction error and the final file size.

==> data/mse-12-4-1.dat <==
12	55.051	56.104
13	52.782	54.21
14	51.89	52.632
15	52.186	51.845
16	51.827	51.379
17	50.466	51.129
18	50.398	50.413
19	50.442	50.469
20	49.826	50.354
21	49.628	49.966
22	49.375	49.872
23	49.2	49.723
24	49.095	49.558
25	48.493	49.6
26	48.828	49.596
27	48.6	49.452
28	48.269	49.365
29	48.321	49.195
30	47.995	49.097
31	47.788	49.258
32	47.62	49.259
33	47.814	49.232
34	47.899	48.259
35	47.727	48.211
36	47.873	48.141
37	47.473	47.838
38	47.41	47.766
39	47.53	47.795
40	47.594	47.708
41	47.402	47.705
42	47.447	47.724
43	47.473	47.677
44	47.398	47.674
45	47.511	47.676
46	47.207	47.584
47	47.338	47.598
48	47.348	47.57
49	47.281	47.576
50	47.38	47.579
51	47.288	47.565
52	46.944	47.485
53	47.203	47.471
54	47.029	47.44
55	47.097	47.394
56	47.122	47.309
57	47.21	47.286
58	47.096	47.277
59	47.169	47.259
60	47.082	47.327
61	47.164	47.338
62	47.124	47.344
63	47.266	47.384
64	47.129	47.376
65	46.975	47.363
66	47.137	47.351
67	47.119	47.344
68	47.078	47.321
69	47.143	47.327
70	47.096	47.31
71	47.156	47.26
72	47.092	47.261


==> data/trui-1-3-sorted.csv <==
14.072778 47.333916 4.998779 47.626793 14.790388 47.626793 63 0 5.746402 5.212489 ../may3/feature3/Q1-1-3-63.pgm
14.130416 47.657219 4.998779 47.683754 14.881044 47.683754 62 0 5.720853 5.178479 ../may3/feature3/Q1-1-3-62.pgm
14.148716 47.807087 4.998779 47.804916 14.942101 47.804916 60 0 5.681057 5.130665 ../may3/feature3/Q1-1-3-60.pgm
14.148716 46.881298 4.998779 47.590252 14.884423 47.590252 61 0 5.688333 5.150534 ../may3/feature3/Q1-1-3-61.pgm
14.154826 47.59119 4.998779 47.124107 14.790388 47.124107 64 0 5.691065 5.22825 ../may3/feature3/Q1-1-3-64.pgm
14.2039 47.192669 4.998779 47.215 15.02774 47.215 58 0 5.661267 5.081422 ../may3/feature3/Q1-1-3-58.pgm
14.287489 47.50087 4.998779 47.282898 15.069196 47.282898 57 0 5.586868 5.044553 ../may3/feature3/Q1-1-3-57.pgm
14.29372 46.845566 4.998779 48.177944 15.163313 48.177944 54 0 5.572161 4.983107 ../may3/feature3/Q1-1-3-54.pgm
14.296838 47.461342 4.998779 47.228157 14.969399 47.228157 59 0 5.587593 5.098746 ../may3/feature3/Q1-1-3-59.pgm
14.375219 48.10017 4.998779 47.254642 15.07266 47.254642 56 0 5.523777 5.041496 ../may3/feature3/Q1-1-3-56.pgm
14.400483 47.226368 4.998779 47.794643 15.212579 47.794643 53 0 5.511983 4.951958 ../may3/feature3/Q1-1-3-53.pgm
14.400483 47.63789 4.998779 47.176479 15.124827 47.176479 55 0 5.504977 5.009038 ../may3/feature3/Q1-1-3-55.pgm
14.476811 47.346416 4.998779 48.039204 15.315654 48.039204 50 0 5.457594 4.880693 ../may3/feature3/Q1-1-3-50.pgm
14.476811 47.469757 4.998779 47.221626 15.201995 47.221626 52 0 5.439709 4.939931 ../may3/feature3/Q1-1-3-52.pgm
14.508854 47.685055 4.998779 47.460922 15.272833 47.460922 51 0 5.432615 4.908738 ../may3/feature3/Q1-1-3-51.pgm
14.62539 47.010326 4.998779 47.781647 15.37673 47.781647 49 0 5.343489 4.848508 ../may3/feature3/Q1-1-3-49.pgm
14.641725 47.668888 4.998779 47.771374 15.489367 47.771374 47 0 5.341892 4.787685 ../may3/feature3/Q1-1-3-47.pgm
14.681075 48.039272 4.998779 46.196976 15.420136 46.196976 48 0 5.31353 4.823603 ../may3/feature3/Q1-1-3-48.pgm
14.727252 47.845253 4.998779 48.398842 15.585116 48.398842 45 0 5.273748 4.724014 ../may3/feature3/Q1-1-3-45.pgm
14.733872 47.159649 4.998779 47.52 15.637166 47.52 44 0 5.258677 4.697221 ../may3/feature3/Q1-1-3-44.pgm
14.743814 47.124611 4.998779 48.334297 15.507689 48.334297 46 0 5.263158 4.767446 ../may3/feature3/Q1-1-3-46.pgm
14.921694 47.659801 4.998779 48.364151 15.776414 48.364151 42 0 5.136818 4.638114 ../may3/feature3/Q1-1-3-42.pgm
14.935293 47.413681 4.998779 47.274517 15.742315 47.274517 43 0 5.134155 4.65665 ../may3/feature3/Q1-1-3-43.pgm
14.965981 47.589798 4.998779 48.696896 15.803038 48.696896 41 0 5.107019 4.59868 ../may3/feature3/Q1-1-3-41.pgm
15.038082 47.67234 4.998779 47.144566 15.841228 47.144566 40 0 5.078755 4.569124 ../may3/feature3/Q1-1-3-40.pgm
15.055351 47.62265 4.998779 47.264351 15.933641 47.264351 39 0 5.058834 4.523086 ../may3/feature3/Q1-1-3-39.pgm
15.090009 46.523666 4.998779 48.119976 16.019306 48.119976 38 0 5.037116 4.483186 ../may3/feature3/Q1-1-3-38.pgm
15.201995 47.145035 4.998779 48.559513 16.082188 48.559513 37 0 4.962428 4.444895 ../may3/feature3/Q1-1-3-37.pgm
15.209048 46.991421 4.998779 47.093002 16.153524 47.093002 36 0 4.963241 4.412156 ../may3/feature3/Q1-1-3-36.pgm
15.362315 47.674282 4.998779 49.713024 16.257689 49.713024 34 0 4.86144 4.344243 ../may3/feature3/Q1-1-3-34.pgm
15.37673 47.71093 4.998779 48.057941 16.359121 48.057941 33 0 4.854468 4.291278 ../may3/feature3/Q1-1-3-33.pgm
15.394786 47.734035 4.998779 47.297356 16.201433 47.297356 35 0 4.852524 4.375295 ../may3/feature3/Q1-1-3-35.pgm
15.51503 47.283573 4.998779 46.64035 16.424706 46.64035 32 0 4.772506 4.255394 ../may3/feature3/Q1-1-3-32.pgm
15.625983 47.647701 4.998779 49.263252 16.658449 49.263252 30 0 4.692819 4.152922 ../may3/feature3/Q1-1-3-30.pgm
15.625983 47.901451 4.998779 47.900837 16.507429 47.900837 31 0 4.70511 4.21409 ../may3/feature3/Q1-1-3-31.pgm
15.648365 48.410614 4.998779 48.34515 16.696638 48.34515 29 0 4.704472 4.120276 ../may3/feature3/Q1-1-3-29.pgm
15.697079 47.815983 4.998779 47.318073 16.782129 47.318073 28 0 4.670862 4.065032 ../may3/feature3/Q1-1-3-28.pgm
15.891151 48.000744 4.998779 47.863152 16.907661 47.863152 27 0 4.562696 4.004786 ../may3/feature3/Q1-1-3-27.pgm
15.980253 48.208103 4.998779 51.592442 17.070574 51.592442 25 0 4.517463 3.906058 ../may3/feature3/Q1-1-3-25.pgm
16.038904 47.945477 4.998779 49.904648 17.030657 49.904648 26 0 4.471798 3.959219 ../may3/feature3/Q1-1-3-26.pgm
16.181437 48.226707 4.998779 45.873547 17.214024 45.873547 24 0 4.389962 3.857947 ../may3/feature3/Q1-1-3-24.pgm
16.383654 48.1605 4.998779 49.754696 17.346123 49.754696 23 0 4.304138 3.803008 ../may3/feature3/Q1-1-3-23.pgm
16.503273 49.018475 4.998779 50.415443 17.415249 50.415443 22 0 4.22368 3.747227 ../may3/feature3/Q1-1-3-22.pgm
16.570021 48.984215 4.998779 51.015816 17.625975 51.015816 21 0 4.192242 3.662723 ../may3/feature3/Q1-1-3-21.pgm
16.739275 49.831619 4.998779 48.288734 17.890556 48.288734 19 0 4.086406 3.522876 ../may3/feature3/Q1-1-3-19.pgm
16.769251 48.963482 4.998779 49.486725 17.687803 49.486725 20 0 4.090526 3.615465 ../may3/feature3/Q1-1-3-20.pgm
17.128561 49.262691 4.998779 53.037922 18.10301 53.037922 18 0 3.914133 3.460048 ../may3/feature3/Q1-1-3-18.pgm
17.137516 50.44574 4.998779 54.488003 18.23901 54.488003 17 0 3.906553 3.369728 ../may3/feature3/Q1-1-3-17.pgm
17.209503 51.276745 4.998779 46.312595 18.32057 46.312595 16 0 3.861722 3.317423 ../may3/feature3/Q1-1-3-16.pgm
17.48493 52.890129 4.998779 51.281494 18.506775 51.281494 15 0 3.751693 3.233416 ../may3/feature3/Q1-1-3-15.pgm
17.706915 52.662773 4.998779 52.636501 18.890778 52.636501 14 0 3.636567 3.110774 ../may3/feature3/Q1-1-3-14.pgm
17.993687 54.951176 4.998779 59.323959 19.116652 59.323959 13 0 3.50778 2.986588 ../may3/feature3/Q1-1-3-13.pgm
18.274603 55.123669 4.998779 51.345798 19.15016 51.345798 12 0 3.390887 2.961069 ../may3/feature3/Q1-1-3-12.pgm
18.341074 58.345444 4.998779 53.324635 19.434034 53.324635 11 0 3.341737 2.819344 ../may3/feature3/Q1-1-3-11.pgm
18.820271 58.320824 4.998779 66.883339 19.924316 66.883339 10 0 3.135753 2.658157 ../may3/feature3/Q1-1-3-10.pgm


==> data/truigvo-1-3-sorted.csv <==
14.018605	18.642796	4.998779	17.075113	14.413149	47.124107	64	0	5.758363	5.429072	"../may3/feature3/Q1-1-3-64.pgm"
14.069757	18.660347	4.998779	17.110487	14.441728	47.626793	63	0	5.736166	5.393334	"../may3/feature3/Q1-1-3-63.pgm"
14.072778	18.639128	4.998779	17.091288	14.454465	47.683754	62	0	5.722891	5.385397	"../may3/feature3/Q1-1-3-62.pgm"
14.176254	18.690001	4.998779	17.113945	14.518494	47.590252	61	0	5.635445	5.348005	"../may3/feature3/Q1-1-3-61.pgm"
14.231654	18.972418	4.998779	17.132355	14.547492	47.804916	60	0	5.597035	5.323043	"../may3/feature3/Q1-1-3-60.pgm"
14.237837	18.866856	4.998779	17.137154	14.618867	47.228157	59	0	5.622142	5.30105	"../may3/feature3/Q1-1-3-59.pgm"
14.271935	18.717596	4.998779	17.156366	14.628654	47.215	58	0	5.566882	5.269942	"../may3/feature3/Q1-1-3-58.pgm"
14.275043	18.709888	4.998779	17.158697	14.658094	47.282898	57	0	5.587151	5.249103	"../may3/feature3/Q1-1-3-57.pgm"
14.296838	18.67635	4.998779	17.168602	14.740499	47.254642	56	0	5.556878	5.214619	"../may3/feature3/Q1-1-3-56.pgm"
14.321827	18.626383	4.998779	17.188189	14.770392	47.176479	55	0	5.547472	5.194878	"../may3/feature3/Q1-1-3-55.pgm"
14.365768	18.744135	4.998779	17.179575	14.787051	47.794643	53	0	5.495307	5.154798	"../may3/feature3/Q1-1-3-53.pgm"
14.394159	18.914976	4.998779	17.184471	14.773721	48.177944	54	0	5.475161	5.177838	"../may3/feature3/Q1-1-3-54.pgm"
14.438546	18.739347	4.998779	17.191141	14.840616	47.221626	52	0	5.457788	5.124262	"../may3/feature3/Q1-1-3-52.pgm"
14.483208	18.892174	4.998779	17.204111	14.897955	47.460922	51	0	5.429352	5.10347	"../may3/feature3/Q1-1-3-51.pgm"
14.496019	19.018698	4.998779	17.23242	14.914904	48.039204	50	0	5.404613	5.079036	"../may3/feature3/Q1-1-3-50.pgm"
14.553952	18.759089	4.998779	17.261379	15.044985	46.196976	48	0	5.376163	5.010975	"../may3/feature3/Q1-1-3-48.pgm"
14.560417	18.915222	4.998779	17.234852	14.979662	47.781647	49	0	5.355767	5.034435	"../may3/feature3/Q1-1-3-49.pgm"
14.651543	19.411411	4.998779	17.314484	15.090009	47.771374	47	0	5.314626	4.973189	"../may3/feature3/Q1-1-3-47.pgm"
14.664653	18.719673	4.998779	17.303101	15.09696	48.334297	46	0	5.278467	4.953412	"../may3/feature3/Q1-1-3-46.pgm"
14.681075	18.936541	4.998779	17.297888	15.163313	48.398842	45	0	5.286365	4.921161	"../may3/feature3/Q1-1-3-45.pgm"
14.704127	18.819029	4.998779	17.33629	15.216109	47.52	44	0	5.250226	4.883131	"../may3/feature3/Q1-1-3-44.pgm"
14.830543	19.439148	4.998779	17.397036	15.322814	48.364151	42	0	5.176589	4.831366	"../may3/feature3/Q1-1-3-42.pgm"
14.830543	19.058531	4.998779	17.390755	15.344336	47.274517	43	0	5.168655	4.854339	"../may3/feature3/Q1-1-3-43.pgm"
14.908119	18.905577	4.998779	17.421797	15.380338	48.696896	41	0	5.125865	4.788414	"../may3/feature3/Q1-1-3-41.pgm"
14.989938	19.12932	4.998779	17.502588	15.504021	47.264351	39	0	5.075109	4.715802	"../may3/feature3/Q1-1-3-39.pgm"
15.003662	19.496767	4.998779	17.456524	15.44557	47.144566	40	0	5.073012	4.7549	"../may3/feature3/Q1-1-3-40.pgm"
15.065732	19.506525	4.998779	17.515879	15.614817	48.559513	37	0	5.022978	4.647234	"../may3/feature3/Q1-1-3-37.pgm"
15.090009	20.054716	4.998779	17.484049	15.537094	48.119976	38	0	5.011509	4.691785	"../may3/feature3/Q1-1-3-38.pgm"
15.124827	18.960369	4.998779	17.528399	15.667065	47.093002	36	0	4.991491	4.607159	"../may3/feature3/Q1-1-3-36.pgm"
15.209048	19.450857	4.998779	17.603682	15.776414	47.297356	35	0	4.945008	4.548795	"../may3/feature3/Q1-1-3-35.pgm"
15.230251	19.172482	4.998779	17.670851	15.818292	49.713024	34	0	4.931302	4.525357	"../may3/feature3/Q1-1-3-34.pgm"
15.391171	19.908381	4.998779	17.739117	15.968575	46.64035	32	0	4.835884	4.442632	"../may3/feature3/Q1-1-3-32.pgm"
15.405641	20.300802	4.998779	17.712639	15.925899	48.057941	33	0	4.801957	4.484775	"../may3/feature3/Q1-1-3-33.pgm"
15.585116	20.346813	4.998779	17.857735	16.113815	49.263252	30	0	4.699342	4.354483	"../may3/feature3/Q1-1-3-30.pgm"
15.588822	20.249825	4.998779	17.847851	16.050686	47.900837	31	0	4.707424	4.391999	"../may3/feature3/Q1-1-3-31.pgm"
15.599953	20.866421	4.998779	17.914818	16.209446	48.34515	29	0	4.696565	4.306926	"../may3/feature3/Q1-1-3-29.pgm"
15.734757	21.634506	4.998779	18.042984	16.310276	47.318073	28	0	4.609585	4.249465	"../may3/feature3/Q1-1-3-28.pgm"
15.841228	20.458622	4.998779	18.107077	16.383654	47.863152	27	0	4.562074	4.208888	"../may3/feature3/Q1-1-3-27.pgm"
15.891151	21.141415	4.998779	18.353523	16.586792	51.592442	25	0	4.525844	4.101233	"../may3/feature3/Q1-1-3-25.pgm"
15.906576	20.924004	4.998779	18.188198	16.48667	49.904648	26	0	4.527506	4.153501	"../may3/feature3/Q1-1-3-26.pgm"
16.129675	21.334631	4.998779	18.508541	16.764961	45.873547	24	0	4.39046	4.039	"../may3/feature3/Q1-1-3-24.pgm"
16.261723	21.629648	4.998779	18.646048	16.799334	49.754696	23	0	4.315416	3.995167	"../may3/feature3/Q1-1-3-23.pgm"
16.391848	21.073702	4.998779	18.737043	16.947001	50.415443	22	0	4.2581	3.92568	"../may3/feature3/Q1-1-3-22.pgm"
16.536579	21.998583	4.998779	18.941891	17.066128	51.015816	21	0	4.180421	3.855042	"../may3/feature3/Q1-1-3-21.pgm"
16.599392	22.466869	4.998779	19.244513	17.204987	49.486725	20	0	4.141749	3.786192	"../may3/feature3/Q1-1-3-20.pgm"
16.649988	22.554514	4.998779	19.417221	17.355309	48.288734	19	0	4.115616	3.716236	"../may3/feature3/Q1-1-3-19.pgm"
16.890234	22.241186	4.998779	19.58268	17.489594	53.037922	18	0	3.992662	3.644154	"../may3/feature3/Q1-1-3-18.pgm"
17.061687	23.158474	4.998779	20.070965	17.659214	54.488003	17	0	3.896496	3.571858	"../may3/feature3/Q1-1-3-17.pgm"
17.079468	23.636473	4.998779	20.431185	17.837008	46.312595	16	0	3.889813	3.484513	"../may3/feature3/Q1-1-3-16.pgm"
17.323202	24.086037	4.998779	20.747879	18.033287	51.281494	15	0	3.766021	3.404693	"../may3/feature3/Q1-1-3-15.pgm"
17.466293	25.374115	4.998779	21.512306	18.254248	52.636501	14	0	3.715145	3.299695	"../may3/feature3/Q1-1-3-14.pgm"
17.687803	26.830212	4.998779	22.458363	18.413202	59.323959	13	0	3.588973	3.204625	"../may3/feature3/Q1-1-3-13.pgm"
18.118021	28.376904	4.998779	23.074394	18.686146	51.345798	12	0	3.403545	3.08522	"../may3/feature3/Q1-1-3-12.pgm"
18.133057	28.697523	4.998779	24.081818	18.928963	53.324635	11	0	3.386732	2.98495	"../may3/feature3/Q1-1-3-11.pgm"
18.559174	32.398125	4.998779	26.178144	19.16696	66.883339	10	0	3.175532	2.881603	"../may3/feature3/Q1-1-3-10.pgm"

